Bandit Guided Submodular Curriculum for Adaptive Subset Selection

Traditional curriculum learning proceeds from easy to hard samples, yet defining a reliable notion of difficulty remains elusive. Prior work has used submodular functions to induce difficulty scores in curriculum learning. We reinterpret adaptive subset selection and formulate it as a multi-armed bandit problem, where each arm corresponds to a submodular function guiding sample selection. We introduce ONLINESUBMOD, a novel online greedy policy that optimizes a utility-driven reward and provably achieves no-regret performance under various sampling regimes. Empirically, ONLINESUBMOD outperforms both traditional curriculum learning and bi-level optimization approaches across vision and language datasets, showing superior accuracy-efficiency tradeoffs. More broadly, we show that validationdriven reward metrics offer a principled way to guide the curriculum schedule.

==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_anatomy_GREATS.dat <==
64 11.959054413816673
128 11.819196938495132
192 11.45745962012292
256 10.979743514490604
320 10.575239237047127
384 10.25690162493925
448 9.965607808178397
512 9.687150203265038
576 9.468608579602229
640 9.265657891501
704 9.038405000945385
768 8.88699316621151
832 8.783774753008032
896 8.705274374020295
960 8.519064299780531
1024 8.258031320557814
1088 8.122335572629808
1152 7.912594205325545
1216 7.601594060260663
1280 7.266913966693992
1344 6.951710267057728
1408 6.9640863851531005
1472 6.831222207459897
1536 6.823196117685334
1600 6.687030638892153
1664 6.615705312482792


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_anatomy_GradNorm.dat <==
64 11.936807304237048
128 11.825512682217564
192 11.551558022478158
256 11.11806680517483
320 10.721203373599288
384 10.323192580950556
448 9.986246250423967
512 9.70613751703998
576 9.463071105537502
640 9.275972807116412
704 9.118491278105905
768 8.982295108661587
832 8.852397425947993
896 8.776926432231724
960 8.672798412783173
1024 8.598018042696294
1088 8.534127788446593
1152 8.459490493609362
1216 8.377642452440256
1280 8.333845327693565
1344 8.284689835380973
1408 8.251425720058682
1472 8.229280957007228
1536 8.221925051822735
1600 8.210183712126748
1664 8.193537061859875


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_anatomy_MaxLoss.dat <==
64 11.962558348891358
128 11.853892989322564
192 11.649447368572972
256 11.36242471088279
320 11.044088001073384
384 10.854272946874396
448 10.70993738002896
512 10.640563780580766
576 10.57072006689222
640 10.445455537905824
704 10.365902799938395
768 10.325090339584085
832 10.264263644186281
896 10.214641558780464
960 10.19463137518186
1024 10.15491103365479
1088 10.106364686296537
1152 10.080291945125346
1216 10.02601956427699
1280 9.950538535279659
1344 9.913334059680874
1408 9.88525933536148
1472 9.859510199354295
1536 9.82092790739398
1600 9.819814234856377
1664 9.800527268620975


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_anatomy_onlineSubmod.dat <==
64 11.934720106904424
128 11.768272044610175
192 11.487962700516325
256 10.989703766213275
320 10.515487879515291
384 10.081457296832195
448 9.718900653598395
512 9.457018510872349
576 8.976447371541054
640 8.611033179527718
704 8.11791333706696
768 7.799720921770511
832 7.635396985614131
896 7.296915791657252
960 6.823578811967193
1024 6.467575654645188
1088 6.230580939768991
1152 6.01482318544255
1216 5.87392468763575
1280 5.735506367530837
1344 5.666061710784659
1408 5.579544033901107
1472 5.49528953436603
1536 5.451780638623036
1600 5.437844516838877
1664 5.420596650947424


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_bio_GREATS.dat <==
64 11.799707388279668
128 11.677940112436222
192 11.403489217414291
256 11.04831546524725
320 10.757923887448724
384 10.374577929045088
448 10.039803089385112
512 9.714444167503997
576 9.344454370537107
640 9.02730454970892
704 8.644275787493054
768 8.318861545880296
832 7.974310800524037
896 7.481267375924421
960 7.12418800909684
1024 6.782955619475331
1088 6.483450719694669
1152 6.240885525361243
1216 6.061780042259858
1280 5.894490132970255
1344 5.764015802139982
1408 5.6882279348630265
1472 5.621704401687823
1536 5.55691070457897
1600 5.499961072518703
1664 5.451224004570456


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_bio_GradNorm.dat <==
64 11.829578065505666
128 11.726189817943744
192 11.536770906854908
256 11.26696314550663
320 10.917177893303876
384 10.57861128188539
448 10.261578422051358
512 10.014294570567197
576 9.785889699487699
640 9.625347129598815
704 9.49255319075463
768 9.401035714737775
832 9.292312956700698
896 9.182104105311474
960 9.107386290009325
1024 9.052035247491714
1088 9.03392737915856
1152 8.97572432868758
1216 8.952070691299722
1280 8.937578037939936
1344 8.885412957203304
1408 8.894661098575588
1472 8.882768063429708
1536 8.886318812296057
1600 8.86363020645248
1664 8.847753403487129


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_bio_MaxLoss.dat <==
64 11.828633528565412
128 11.76995901979383
192 11.617201739933897
256 11.389709771841556
320 11.179453824876543
384 11.053830478638272
448 10.936331471608094
512 10.896961229165836
576 10.828875688049798
640 10.733822163748984
704 10.652534761614199
768 10.616947610954485
832 10.56986542885458
896 10.5453974926189
960 10.485604019412285
1024 10.432553239393574
1088 10.432177274203163
1152 10.388901120407496
1216 10.368136525402697
1280 10.316325838665893
1344 10.27864797611156
1408 10.235024954484988
1472 10.201304447487287
1536 10.184805157034445
1600 10.177325037339916
1664 10.166121044098773


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_bio_onlineSubmod.dat <==
64 11.802477760867397
128 11.694642275713857
192 11.463492435624623
256 11.114605894031502
320 10.693932824623484
384 10.266400810691389
448 9.799459817790856
512 9.3811448020201
576 9.042365455181795
640 8.725421358957721
704 8.5124715720018
768 8.296150121413207
832 8.14472095685608
896 7.964478547601842
960 7.7123317002088285
1024 7.565376006498052
1088 7.4651271391416305
1152 7.301680665194305
1216 7.174352864172459
1280 7.073708022113745
1344 7.011173556211354
1408 6.948101084595114
1472 6.913653461576738
1536 6.858661324702856
1600 6.805078518506717
1664 6.7754056359193635


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_eth_GREATS.dat <==
64 12.541751530764513
128 12.389383164971166
192 12.047323952046236
256 11.69645934403383
320 11.341697274498875
384 10.898806961540817
448 10.494711526419515
512 10.17151459175456
576 9.716367612324422
640 9.316897083575459
704 8.731641307201969
768 8.273961230831521
832 7.904057961644816
896 7.961497391903929
960 7.3358518131005646
1024 6.960276683304533
1088 6.680578548876417
1152 6.742557327862761
1216 6.446546978189287
1280 6.164187916693786
1344 6.080742526874083
1408 5.912914976179101
1472 5.808814560645692
1536 5.753553031261307
1600 5.7234344749200625
1664 5.663877828788097


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_eth_GradNorm.dat <==
64 12.421583602745867
128 12.308451073571325
192 11.998113878805462
256 11.666078289917383
320 11.334405959565128
384 10.967202835435852
448 10.661697880433767
512 10.371946605100447
576 10.153980412667405
640 9.949861250856847
704 9.79967322539391
768 9.666370697789574
832 9.551016291356712
896 9.396708517365045
960 9.264725631306924
1024 9.209975973268596
1088 9.118887754524607
1152 9.040928419383322
1216 8.948026015341753
1280 8.887526493761083
1344 8.844463240147142
1408 8.8080795320264
1472 8.769737467361168
1536 8.734183594547195
1600 8.724795837137805
1664 8.731050810122877


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_eth_MaxLoss.dat <==
64 12.496861745332705
128 12.397494572932533
192 12.171195047904263
256 11.898667245579997
320 11.705427194624374
384 11.599946070194402
448 11.518198225985845
512 11.480918722848887
576 11.48182813582895
640 11.390325905000616
704 11.272659815920886
768 11.202354461082795
832 11.131910526163376
896 11.084432216716987
960 11.028458706433135
1024 10.996550555158333
1088 10.996244180783627
1152 10.976145455184302
1216 10.938826619237247
1280 10.86138049856322
1344 10.805315155795325
1408 10.789417274408997
1472 10.71611495441074
1536 10.68051052367052
1600 10.658468584128848
1664 10.676703325735534


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_eth_onlineSubmod.dat <==
64 12.422383539460377
128 12.29192549363704
192 11.96562078433167
256 11.593895260141117
320 11.155386527682655
384 10.726472870200087
448 10.35805365272234
512 10.007671115954942
576 9.706730529389883
640 9.44029646170587
704 9.219736392531425
768 8.781454275295593
832 8.557061374526644
896 8.327182252610262
960 8.063268006012972
1024 7.777554558902375
1088 7.7208568880372965
1152 7.615169696913597
1216 7.448455589855712
1280 7.261756979474933
1344 7.114477779393766
1408 7.038276463692871
1472 6.999327945628483
1536 6.965281139761842
1600 6.936403437845854
1664 6.8514212325963655


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_gen_GREATS.dat <==
64 11.330370792865766
128 11.187972565759651
192 10.857846653566078
256 10.3940393300974
320 9.910594386066423
384 9.43848413365728
448 9.027834128926123
512 8.500090837938254
576 7.9830942761654775
640 7.500007063489301
704 7.137654773604697
768 6.802686328915129
832 6.576474178070598
896 6.283078463609582
960 6.035096896982081
1024 5.879785019580771
1088 5.784456989187995
1152 5.697321304445965
1216 5.623221913991724
1280 5.501359832519834
1344 5.457827853647154
1408 5.441423471226733
1472 5.392201591597024
1536 5.358030245888251
1600 5.3581599305788
1664 5.358521627636984


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_gen_GradNorm.dat <==
64 11.263981048819524
128 11.209308999154466
192 10.915638044740945
256 10.502082975219732
320 10.081415600720694
384 9.722239723730937
448 9.389322585024928
512 9.11759978894721
576 8.915680152564882
640 8.734976180172515
704 8.585825121636315
768 8.454914411147222
832 8.314040763389922
896 8.191909496454457
960 8.079813541492507
1024 8.02976502834655
1088 7.978432378714476
1152 7.918752546764759
1216 7.867410641669672
1280 7.828765106429732
1344 7.805195188748525
1408 7.8013430565661395
1472 7.772478477734591
1536 7.758636283127256
1600 7.741925923014838
1664 7.726372988942368


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_gen_MaxLoss.dat <==
64 11.334426816679043
128 11.267989921517414
192 11.095824030662314
256 10.790120593480207
320 10.517997441039665
384 10.35525454011616
448 10.243812609023763
512 10.155244315790734
576 10.055596248979233
640 9.932028424750937
704 9.859052494169841
768 9.796845816335665
832 9.726262672683518
896 9.68460425527548
960 9.621515542741108
1024 9.55510316350713
1088 9.531991171659499
1152 9.501707952523219
1216 9.472292913753263
1280 9.400752358124423
1344 9.353588209446356
1408 9.30458191244645
1472 9.257027946701797
1536 9.239221367665236
1600 9.239360528804406
1664 9.212066614342602


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_gen_onlineSubmod.dat <==
64 11.217292706333497
128 11.084671413692881
192 10.761618065021972
256 10.31711978973498
320 9.882221192511045
384 9.423703013859313
448 8.95947399811929
512 8.571170163470773
576 8.138060358024507
640 7.781066503946121
704 7.4908898147811644
768 7.236960366796943
832 7.039056758506222
896 6.851335531201473
960 6.648856829914801
1024 6.5354671085001
1088 6.43724776799251
1152 6.36690570168977
1216 6.273010719431088
1280 6.16392839511837
1344 6.069963983686614
1408 6.0152590497778355
1472 5.9843032559486415
1536 5.98027598996187
1600 5.949480692627098
1664 5.93276044426791


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_hchem_GREATS.dat <==
64 12.225534455483976
128 12.120045744740931
192 11.830684616545575
256 11.409970425340365
320 10.915991022050747
384 10.392599706866308
448 9.970291138592202
512 9.637017275661696
576 9.31641502904407
640 9.017526988295906
704 8.708184972825528
768 8.44034979269015
832 8.193293109509764
896 7.893839864216803
960 7.553676078880793
1024 7.196052268115178
1088 6.952701617443823
1152 6.784030141659656
1216 6.674573219943138
1280 6.551347325283499
1344 6.451725182181449
1408 6.38593719283474
1472 6.330990534082619
1536 6.321138821376039
1600 6.2982806331357555
1664 6.299399250907569


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_hchem_GradNorm.dat <==
64 12.203954631047225
128 12.134541395904492
192 11.954752889071916
256 11.639101952160537
320 11.253824518311072
384 10.875282550397003
448 10.547159972646167
512 10.245998366066122
576 10.005283817339864
640 9.794420015070454
704 9.624309500307266
768 9.522273408494511
832 9.430393454344928
896 9.352288433739648
960 9.279058575978283
1024 9.189623437493843
1088 9.132581851534306
1152 9.077959240267713
1216 9.038245810557944
1280 9.002902796273757
1344 8.978850595752412
1408 8.978765055278185
1472 8.963055269452774
1536 8.977910787017311
1600 8.979614214818051
1664 8.979199562619538


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_hchem_MaxLoss.dat <==
64 12.18930778731987
128 12.154442378886783
192 12.057701445226066
256 11.782643003071733
320 11.526330186374759
384 11.339554615561378
448 11.194537709481342
512 11.085839101091855
576 11.021250765300715
640 10.95107343303889
704 10.908432596569808
768 10.84831917942582
832 10.795966373580933
896 10.76442683725585
960 10.7406258153773
1024 10.681096754782104
1088 10.6528429067553
1152 10.584572661319918
1216 10.572135911468795
1280 10.51319929546431
1344 10.451490211296965
1408 10.387472630253715
1472 10.35196477241053
1536 10.322056753332866
1600 10.324709679318683
1664 10.304807351272466


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_hchem_onlineSubmod.dat <==
64 12.231176679464227
128 12.119292299514271
192 11.907635204285079
256 11.486291460727049
320 11.004032724992642
384 10.522394717979541
448 10.132078179090179
512 9.704754344744742
576 9.216915319794666
640 8.77876743597687
704 8.479441600651228
768 8.241365292494748
832 8.06480339745822
896 7.828401229130902
960 7.5960553740354495
1024 7.450482355619332
1088 7.32737203501768
1152 7.219854273206046
1216 7.115209412129549
1280 7.002925271109863
1344 6.9195789958056375
1408 6.835918455853813
1472 6.781358214460864
1536 6.754735033482209
1600 6.6993129035105135
1664 6.6744719553916765


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_poli_GREATS.dat <==
64 10.116306344278506
128 10.01842596211538
192 9.855227550322933
256 9.591359050654376
320 9.313842162921558
384 9.048052584643802
448 8.81369465699927
512 8.62082643101433
576 8.412548798363868
640 8.226218013057625
704 8.00576491774508
768 7.743842978047757
832 7.550584415784765
896 7.432248089869178
960 7.250271787413427
1024 7.069924606955099
1088 6.870872723848125
1152 6.847093502462918
1216 6.729906722594327
1280 6.596367792695423
1344 6.492864429183606
1408 6.3674927029904405
1472 6.216181065211689
1536 6.045823203063659
1600 5.972523549550165
1664 5.95981119257614


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_poli_GradNorm.dat <==
64 10.174146126246063
128 10.117124091045167
192 9.919702605517507
256 9.633264703112694
320 9.274983988327076
384 8.955200780512165
448 8.717435886407399
512 8.52028284883324
576 8.334749885762712
640 8.196225134692478
704 8.074445332376493
768 7.942922963941571
832 7.863180852816203
896 7.755338899834784
960 7.686012995939311
1024 7.666868568843935
1088 7.64962597874648
1152 7.604755533830854
1216 7.541867970931926
1280 7.515518560795416
1344 7.515104716974676
1408 7.5256061120229205
1472 7.492881718511423
1536 7.490954950249177
1600 7.494691809219841
1664 7.495009553656029


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_poli_MaxLoss.dat <==
64 10.16063503176701
128 10.122289770949154
192 9.986993750277678
256 9.79616638386538
320 9.66939215613862
384 9.569717679231902
448 9.464410472612167
512 9.402185990517859
576 9.3663837934632
640 9.306931572787107
704 9.22477151426515
768 9.175842271487747
832 9.086045352668444
896 9.052467258005109
960 8.988758020267207
1024 8.929072158807635
1088 8.884052805059685
1152 8.838379561507288
1216 8.8106661758436
1280 8.739388858808628
1344 8.69886108024592
1408 8.697989038479783
1472 8.659197207351395
1536 8.64487982847868
1600 8.649360712905933
1664 8.62040741345768


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_poli_onlineSubmod.dat <==
64 10.13211619509437
128 10.042259846667369
192 9.832574867896097
256 9.540365332568893
320 9.197746790560895
384 8.883625452768516
448 8.60190899372844
512 8.31530622142126
576 8.069101259650454
640 7.791737123375661
704 7.520390290319458
768 7.09714556995262
832 6.817904797067354
896 6.482985876685197
960 6.236380780786705
1024 5.945640594410364
1088 5.7280208340879
1152 5.561947371660528
1216 5.425578268933458
1280 5.253677543500084
1344 5.150595896400633
1408 5.066889802972701
1472 5.010556009530611
1536 4.974342829084635
1600 4.956802663629238
1664 4.933072349030686


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_preh_GREATS.dat <==
64 11.592441825633244
128 11.46488970366158
192 11.126199534628242
256 10.675170136542928
320 10.206818979500976
384 9.782525998017228
448 9.423196891189475
512 9.036976508777366
576 8.630568236233415
640 8.291863542673676
704 7.995056018368471
768 7.752631130817248
832 7.549245923560018
896 7.3344336488374005
960 7.119574908958667
1024 7.028261514024247
1088 6.864134480285896
1152 6.696659863644262
1216 6.555130645691112
1280 6.359012410647561
1344 6.232788399413339
1408 6.128266802637801
1472 6.067470127853914
1536 6.0479574011382855
1600 6.0330422996607185
1664 6.024526581638828


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_preh_GradNorm.dat <==
64 11.66187416359182
128 11.519947800169604
192 11.233290654249679
256 10.820726117071654
320 10.414429828069078
384 10.046506847669985
448 9.777152306023325
512 9.556775147373074
576 9.356537750427549
640 9.178022504460085
704 9.051392764569542
768 8.940325845119025
832 8.833325043544647
896 8.736316118690226
960 8.614930445688127
1024 8.561668549018181
1088 8.496746151494357
1152 8.460325600062234
1216 8.399802490320855
1280 8.356499833582983
1344 8.315075286205925
1408 8.294001618611091
1472 8.284242836442658
1536 8.287913786702296
1600 8.284494828430052
1664 8.271919757576898


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_preh_MaxLoss.dat <==
64 11.62529876049206
128 11.559488473097456
192 11.361103867194661
256 11.035435636652986
320 10.722418205741365
384 10.529865622013977
448 10.389180457303093
512 10.270536166598914
576 10.17544636459826
640 10.054347582664231
704 9.970328982960025
768 9.906062061053323
832 9.847830488609198
896 9.84117520924675
960 9.830033907071309
1024 9.792059765845902
1088 9.761154253763987
1152 9.69194248072407
1216 9.667951416074095
1280 9.620854516607034
1344 9.579451252274163
1408 9.551866224395734
1472 9.515972425446586
1536 9.496894040342466
1600 9.475230710098828
1664 9.460632973717342


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_preh_onlineSubmod.dat <==
64 11.632089108770254
128 11.472310446652484
192 11.127423480127554
256 10.678650263630107
320 10.261387443620183
384 9.84619271436992
448 9.429920276207216
512 9.027023597261078
576 8.512427682366926
640 8.172365053707129
704 7.921383239262835
768 7.627228788094465
832 7.452832622138232
896 7.204455793818605
960 7.0014570663415725
1024 6.825424407498236
1088 6.675877207628804
1152 6.4905614675774554
1216 6.335105979833231
1280 6.210887271774955
1344 6.129191283180837
1408 6.050676807870332
1472 5.997644441812449
1536 5.9870623922575685
1600 5.966192145453874
1664 5.960733269697149


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_hchem_GREATS.dat <==
64 12.257987052651357
128 12.12542762642816
192 11.842884285474268
256 11.43075265887494
320 11.01983063041433
384 10.522974424511961
448 10.116661014579469
512 9.757781248591849
576 9.453482829194991
640 9.14125254392161
704 8.827175190195039
768 8.492619796379955
832 8.219833328822311
896 7.9467698128423905
960 7.713986451395895
1024 7.55431538022538
1088 7.476807575592914
1152 7.406542471111528
1216 7.351550991345448
1280 7.304707125650079
1344 7.253522337834568
1408 7.239167705015891
1472 7.233960366953786
1536 7.2324094153361935
1600 7.217840726754137
1664 7.204841784385077


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_hchem_GradNorm.dat <==
64 12.27931509399179
128 12.208685153281857
192 11.99901110738756
256 11.662370070017971
320 11.236588945922382
384 10.865480371333307
448 10.53278866785279
512 10.266078886739312
576 10.03310226191483
640 9.827235676453052
704 9.645471042791943
768 9.551764814859752
832 9.423166628254375
896 9.369466623816471
960 9.298543994462944
1024 9.237645535838295
1088 9.195260419960537
1152 9.12217224215673
1216 9.07200705392123
1280 9.017804482819095
1344 8.970579391503968
1408 8.989331876628984
1472 8.998507367372838
1536 8.966313388751306
1600 8.9402242694566
1664 8.976444864283437


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_hchem_MaxLoss.dat <==
64 12.238436840119347
128 12.171750347064366
192 12.058585641868032
256 11.817933162212523
320 11.545842924268337
384 11.360047752430203
448 11.230872676984891
512 11.13272774448265
576 11.088669565052474
640 10.987589436827015
704 10.898397376066278
768 10.849714970464067
832 10.818462293098515
896 10.78154774244306
960 10.757468251827653
1024 10.699067821323304
1088 10.647581117345752
1152 10.573544684857033
1216 10.540296533131423
1280 10.462065270042396
1344 10.421953857236069
1408 10.370663684999858
1472 10.34551339515738
1536 10.316615734845453
1600 10.313770656429458
1664 10.305470780812698


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_hchem_onlineSubmod.dat <==
64 12.185342320168296
128 12.090346453414117
192 11.859169505993059
256 11.466093335795183
320 10.970541382095448
384 10.516651249597306
448 10.126445362836654
512 9.679409618125824
576 9.201470217328168
640 8.781818998177842
704 8.509545308576122
768 8.313136106407486
832 8.134738590496577
896 7.919626809253675
960 7.7365799325018045
1024 7.567772095065426
1088 7.428641004331709
1152 7.3216923534429705
1216 7.238396265067688
1280 7.099440364764924
1344 7.041519038093827
1408 6.965413800779954
1472 6.91646339386545
1536 6.882189705912722
1600 6.854093887482636
1664 6.824515351571331


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_soc_GREATS.dat <==
64 9.098468727427383
128 9.021223230713867
192 8.836736085002471
256 8.575711025040313
320 8.30250971597885
384 8.062458669483778
448 7.810442219947929
512 7.555466381398242
576 7.320886315012329
640 7.1160418405841135
704 6.942337809172379
768 6.753296254578446
832 6.553610374517431
896 6.460137275241278
960 6.293439033060231
1024 6.239728844560144
1088 6.1844289518914355
1152 6.11687221136447
1216 5.994779980129168
1280 5.9287454544953935
1344 5.836736715429838
1408 5.799368674399114
1472 5.790858350508609
1536 5.7895733052633
1600 5.799398913434612
1664 5.782200958143058


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_soc_GradNorm.dat <==
64 9.135230231196768
128 9.002580214984782
192 8.721841866042254
256 8.349065986651222
320 7.969629675240599
384 7.624635667021595
448 7.367130031653478
512 7.115996752987847
576 6.934072668822037
640 6.756171157754844
704 6.636240823366636
768 6.5376443348318745
832 6.428353413056529
896 6.355280758715756
960 6.266133721766238
1024 6.210594074330279
1088 6.185158627170885
1152 6.128662899664054
1216 6.089450681793149
1280 6.067929387379378
1344 6.043987584171829
1408 6.037273945821876
1472 6.008753196381303
1536 6.0181492699058765
1600 6.016294701962085
1664 5.997925236545376


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_soc_MaxLoss.dat <==
64 9.113721423006957
128 9.027052506206747
192 8.8539935698792
256 8.59739766825097
320 8.333873077446619
384 8.160821567423621
448 8.057020459895618
512 7.995664886949997
576 7.944926466274039
640 7.85748237916954
704 7.7737353260908595
768 7.710245310610228
832 7.652044446429821
896 7.597935272500772
960 7.545879813630495
1024 7.507692684590727
1088 7.481845537247797
1152 7.4362736703298715
1216 7.395059077004436
1280 7.349182543117866
1344 7.33968510674859
1408 7.307919226356787
1472 7.270248073068377
1536 7.244793087796289
1600 7.243208165805677
1664 7.221177642597187


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/2shot_redo2_soc_onlineSubmod.dat <==
64 9.068416559439324
128 8.935895623499327
192 8.708876425251932
256 8.398403926553959
320 8.021909734785687
384 7.70730681375003
448 7.446288921595087
512 7.188427915313312
576 6.953501930454977
640 6.68448577643662
704 6.474439686366941
768 6.311537792025449
832 6.12370043561878
896 6.024477745453829
960 5.8708149476207065
1024 5.672000965709396
1088 5.559433545580982
1152 5.458939855196828
1216 5.387118645637648
1280 5.349906151253501
1344 5.297544610545849
1408 5.227110405065519
1472 5.207818468723824
1536 5.156520807929639
1600 5.112013446347486
1664 5.068576576724385


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/alg_GREATS.dat <==
64 14.22444098773885
128 14.101977218811475
192 13.730100379635207
256 13.056584266947272
320 12.37043557058016
384 11.726824151965744
448 11.051687850228197
512 10.403159774599063
576 9.922172995796585
640 9.542538960174854
704 9.248632560289709
768 9.093174195197506
832 8.995908678018663
896 8.944921040925193
960 8.82433966962742
1024 8.699062824264665
1088 8.63876028234526
1152 8.566906290553113
1216 8.47759735472631
1280 8.477866634723167
1344 8.452831046239082
1408 8.473533992952415
1472 8.429095860770495
1536 8.411607349034384
1600 8.375388483602789
1664 8.341189808637937


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/alg_GradNorm.dat <==
64 14.209242544630229
128 14.068283028215648
192 13.759376144951116
256 13.204602003256317
320 12.549372340694749
384 11.961837412410151
448 11.377865705197403
512 10.890878992339857
576 10.474720370645208
640 10.172319143904605
704 9.990588592947631
768 9.824685830685908
832 9.59956751643268
896 9.504256109028336
960 9.344822129187573
1024 9.199498643366564
1088 9.098732447703314
1152 9.01860149320203
1216 8.891160132749643
1280 8.808533809601226
1344 8.755009450888949
1408 8.740543635268125
1472 8.687294129926029
1536 8.652681003539067
1600 8.611786554706956
1664 8.600600555269276


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/alg_MaxLoss.dat <==
64 14.097335641166662
128 14.009920671997216
192 13.684278059185019
256 13.176454270005214
320 12.69327487128786
384 12.223331993423106
448 11.77419832379115
512 11.388153974121
576 11.038744943398534
640 10.757111743807972
704 10.575330242856946
768 10.38643039768932
832 10.210324208765687
896 10.038729630107238
960 9.840423303797103
1024 9.72211194020849
1088 9.595089367790132
1152 9.46954881916033
1216 9.356229116297929
1280 9.275892625913993
1344 9.228626929529655
1408 9.188845183788494
1472 9.172223791145967
1536 9.127629727838578
1600 9.084867509830037
1664 9.06833847222952


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/alg_onlineSubmod.dat <==
64 14.101305619869835
128 14.004343695097287
192 13.628491320556305
256 12.966619901795944
320 12.360534031544155
384 11.683933598394434
448 10.934110383594145
512 10.261676153220549
576 9.748217217446491
640 9.360160672282579
704 9.071994826331018
768 8.793480849475177
832 8.521073613909554
896 8.289720365608586
960 8.088540057725776
1024 7.95123275572947
1088 7.843866162817557
1152 7.757336557609256
1216 7.657936592743272
1280 7.5361553181472365
1344 7.490623025734085
1408 7.4265279765455885
1472 7.376601610223963
1536 7.35004060097763
1600 7.351126144141771
1664 7.329314459381153


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/astro_GREATS.dat <==
64 11.504914295491547
128 11.365785555781514
192 11.07538548107961
256 10.670228973146326
320 10.27340187901962
384 9.869323667492004
448 9.515358220941277
512 9.225977569595267
576 9.059314612553283
640 8.90619236769895
704 8.895527447980157
768 8.83710863790878
832 8.794514259876124
896 8.741251972317741
960 8.670033747839401
1024 8.596845284035126
1088 8.557701457984386
1152 8.507007156499972
1216 8.461931337661316
1280 8.404971460326571
1344 8.347698537519598
1408 8.317633453481761
1472 8.316875638518631
1536 8.304099057793152
1600 8.300872204569457
1664 8.316960204549279


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/astro_GradNorm.dat <==
64 11.550981206028085
128 11.372056208640021
192 11.050367210491988
256 10.631276918072562
320 10.26608284761046
384 9.93846898400733
448 9.633098995434896
512 9.374750546548057
576 9.227590916840215
640 9.054897051010386
704 8.973553916648237
768 8.930659165439044
832 8.856775667177423
896 8.835845995111674
960 8.722400359622752
1024 8.640018310136387
1088 8.584027068294901
1152 8.523928731529395
1216 8.468053996811257


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/astro_MaxLoss.dat <==
64 11.440857309939258
128 11.325602066233493
192 11.018438701966915
256 10.64160853223705
320 10.309927651953515
384 10.02167754502846
448 9.796206010120518
512 9.656678025038254
576 9.480118487772877
640 9.36088841400099
704 9.301810958453345
768 9.244691899256987
832 9.17255486900514
896 9.112920960220645
960 9.023289783326927
1024 8.946696369440366
1088 8.886464950129561
1152 8.827705362930763
1216 8.77288859990989
1280 8.710541476241962
1344 8.676441718980607
1408 8.646278045617668
1472 8.587541240785821
1536 8.554241505172701
1600 8.541540789324094
1664 8.52030450106495


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/astro_onlineSubmod.dat <==
64 11.454190446781936
128 11.330861297247889
192 11.026314565567972
256 10.601641649981005
320 10.213594471618523
384 9.850773725967583
448 9.49349309888609
512 9.262972147381479
576 9.056112653728551
640 8.90167019333858
704 8.79921678770903
768 8.65612549452392
832 8.483144378152168
896 8.37641971228145
960 8.210591240687833
1024 8.05782099800825
1088 7.958110449441783
1152 7.8496230545934305
1216 7.771675797594863
1280 7.690814968457955
1344 7.593169630906979
1408 7.521347408142592
1472 7.488392834443597
1536 7.460055472088835
1600 7.447758563689592
1664 7.444300604268452


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/bio_gradnorm.dat <==
64 11.829578065505666
128 11.726189817943744
192 11.536770906854908
256 11.26696314550663
320 10.917177893303876
384 10.57861128188539
448 10.261578422051358
512 10.014294570567197
576 9.785889699487699
640 9.625347129598815
704 9.49255319075463
768 9.401035714737775
832 9.292312956700698
896 9.182104105311474
960 9.107386290009325
1024 9.052035247491714
1088 9.03392737915856
1152 8.97572432868758
1216 8.952070691299722
1280 8.937578037939936
1344 8.885412957203304
1408 8.894661098575588
1472 8.882768063429708
1536 8.886318812296057
1600 8.86363020645248
1664 8.847753403487129


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/bio_greats.dat <==
64 11.799707388279668
128 11.677940112436222
192 11.403489217414291
256 11.04831546524725
320 10.757923887448724
384 10.374577929045088
448 10.039803089385112
512 9.714444167503997
576 9.344454370537107
640 9.02730454970892
704 8.644275787493054
768 8.318861545880296
832 7.974310800524037
896 7.481267375924421
960 7.12418800909684
1024 6.782955619475331
1088 6.483450719694669
1152 6.240885525361243
1216 6.061780042259858
1280 5.894490132970255
1344 5.764015802139982
1408 5.6882279348630265
1472 5.621704401687823
1536 5.55691070457897
1600 5.499961072518703
1664 5.451224004570456


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/bio_maxloss.dat <==
64 11.828633528565412
128 11.76995901979383
192 11.617201739933897
256 11.389709771841556
320 11.179453824876543
384 11.053830478638272
448 10.936331471608094
512 10.896961229165836
576 10.828875688049798
640 10.733822163748984
704 10.652534761614199
768 10.616947610954485
832 10.56986542885458
896 10.5453974926189
960 10.485604019412285
1024 10.432553239393574
1088 10.432177274203163
1152 10.388901120407496
1216 10.368136525402697
1280 10.316325838665893
1344 10.27864797611156
1408 10.235024954484988
1472 10.201304447487287
1536 10.184805157034445
1600 10.177325037339916
1664 10.166121044098773


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/bio_onlinesubmod.dat <==
64 11.802477760867397
128 11.694642275713857
192 11.463492435624623
256 11.114605894031502
320 10.693932824623484
384 10.266400810691389
448 9.799459817790856
512 9.3811448020201
576 9.042365455181795
640 8.725421358957721
704 8.5124715720018
768 8.296150121413207
832 8.14472095685608
896 7.964478547601842
960 7.7123317002088285
1024 7.565376006498052
1088 7.4651271391416305
1152 7.301680665194305
1216 7.174352864172459
1280 7.073708022113745
1344 7.011173556211354
1408 6.948101084595114
1472 6.913653461576738
1536 6.858661324702856
1600 6.805078518506717
1664 6.7754056359193635


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/eth_GREATS.dat <==
64 12.541751530764513
128 12.389383164971166
192 12.047323952046236
256 11.69645934403383
320 11.341697274498875
384 10.898806961540817
448 10.494711526419515
512 10.17151459175456
576 9.716367612324422
640 9.316897083575459
704 8.731641307201969
768 8.273961230831521
832 7.904057961644816
896 7.961497391903929
960 7.3358518131005646
1024 6.960276683304533
1088 6.680578548876417
1152 6.742557327862761
1216 6.446546978189287
1280 6.164187916693786
1344 6.080742526874083
1408 5.912914976179101
1472 5.808814560645692
1536 5.753553031261307
1600 5.7234344749200625
1664 5.663877828788097


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/eth_GradNorm.dat <==
64 12.421583602745867
128 12.308451073571325
192 11.998113878805462
256 11.666078289917383
320 11.334405959565128
384 10.967202835435852
448 10.661697880433767
512 10.371946605100447
576 10.153980412667405
640 9.949861250856847
704 9.79967322539391
768 9.666370697789574
832 9.551016291356712
896 9.396708517365045
960 9.264725631306924
1024 9.209975973268596
1088 9.118887754524607
1152 9.040928419383322
1216 8.948026015341753
1280 8.887526493761083
1344 8.844463240147142
1408 8.8080795320264
1472 8.769737467361168
1536 8.734183594547195
1600 8.724795837137805
1664 8.731050810122877


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/eth_MaxLoss.dat <==
64 12.496861745332705
128 12.397494572932533
192 12.171195047904263
256 11.898667245579997
320 11.705427194624374
384 11.599946070194402
448 11.518198225985845
512 11.480918722848887
576 11.48182813582895
640 11.390325905000616
704 11.272659815920886
768 11.202354461082795
832 11.131910526163376
896 11.084432216716987
960 11.028458706433135
1024 10.996550555158333
1088 10.996244180783627
1152 10.976145455184302
1216 10.938826619237247
1280 10.86138049856322
1344 10.805315155795325
1408 10.789417274408997
1472 10.71611495441074
1536 10.68051052367052
1600 10.658468584128848
1664 10.676703325735534


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/eth_onlineSubmod.dat <==
64 12.422383539460377
128 12.29192549363704
192 11.96562078433167
256 11.593895260141117
320 11.155386527682655
384 10.726472870200087
448 10.35805365272234
512 10.007671115954942
576 9.706730529389883
640 9.44029646170587
704 9.219736392531425
768 8.781454275295593
832 8.557061374526644
896 8.327182252610262
960 8.063268006012972
1024 7.777554558902375
1088 7.7208568880372965
1152 7.615169696913597
1216 7.448455589855712
1280 7.261756979474933
1344 7.114477779393766
1408 7.038276463692871
1472 6.999327945628483
1536 6.965281139761842
1600 6.936403437845854
1664 6.8514212325963655


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/gen2_GREATS.dat <==
64 11.187670530463668
128 11.118188405837454
192 10.820057703314626
256 10.361842456742396
320 9.925730699307177
384 9.500030258028684
448 9.086091496570672
512 8.475206861825484
576 7.926865129416187
640 7.371549471255838
704 6.8837111946369145
768 6.518306748129165
832 6.24969932179334
896 6.055702290263936
960 5.815384827730241
1024 5.675501913592539
1088 5.633782307877757
1152 5.561785494423213
1216 5.493909228257607
1280 5.393160604629435


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/gen2_onlineSubmod.dat <==
64 11.264596323376956
128 11.127843454792657
192 10.792739584961687
256 10.349443574431426
320 9.88257397136765
384 9.418159381507955
448 8.979798649879413
512 8.602771465972088
576 8.202331243449482
640 7.803039132802399
704 7.534616490577749
768 7.29498656194275
832 7.143088756113611
896 6.949253114554262
960 6.778235004134869
1024 6.651517890338386
1088 6.569249062333586


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/gen_GREATS.dat <==
64 11.330370792865766
128 11.187972565759651
192 10.857846653566078
256 10.3940393300974
320 9.910594386066423
384 9.43848413365728
448 9.027834128926123
512 8.500090837938254
576 7.9830942761654775
640 7.500007063489301
704 7.137654773604697
768 6.802686328915129
832 6.576474178070598
896 6.283078463609582
960 6.035096896982081
1024 5.879785019580771
1088 5.784456989187995
1152 5.697321304445965
1216 5.623221913991724
1280 5.501359832519834
1344 5.457827853647154
1408 5.441423471226733
1472 5.392201591597024
1536 5.358030245888251
1600 5.3581599305788
1664 5.358521627636984


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/gen_GradNorm.dat <==
64 11.263981048819524
128 11.209308999154466
192 10.915638044740945
256 10.502082975219732
320 10.081415600720694
384 9.722239723730937
448 9.389322585024928
512 9.11759978894721
576 8.915680152564882
640 8.734976180172515
704 8.585825121636315
768 8.454914411147222
832 8.314040763389922
896 8.191909496454457
960 8.079813541492507
1024 8.02976502834655
1088 7.978432378714476
1152 7.918752546764759
1216 7.867410641669672
1280 7.828765106429732
1344 7.805195188748525
1408 7.8013430565661395
1472 7.772478477734591
1536 7.758636283127256
1600 7.741925923014838
1664 7.726372988942368


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/gen_MaxLoss.dat <==
64 11.334426816679043
128 11.267989921517414
192 11.095824030662314
256 10.790120593480207
320 10.517997441039665
384 10.35525454011616
448 10.243812609023763
512 10.155244315790734
576 10.055596248979233
640 9.932028424750937
704 9.859052494169841
768 9.796845816335665
832 9.726262672683518
896 9.68460425527548
960 9.621515542741108
1024 9.55510316350713
1088 9.531991171659499
1152 9.501707952523219
1216 9.472292913753263
1280 9.400752358124423
1344 9.353588209446356
1408 9.30458191244645
1472 9.257027946701797
1536 9.239221367665236
1600 9.239360528804406
1664 9.212066614342602


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/gen_onlineSubmod.dat <==
64 11.217292706333497
128 11.084671413692881
192 10.761618065021972
256 10.31711978973498
320 9.882221192511045
384 9.423703013859313
448 8.95947399811929
512 8.571170163470773
576 8.138060358024507
640 7.781066503946121
704 7.4908898147811644
768 7.236960366796943
832 7.039056758506222
896 6.851335531201473
960 6.648856829914801
1024 6.5354671085001
1088 6.43724776799251
1152 6.36690570168977
1216 6.273010719431088
1280 6.16392839511837
1344 6.069963983686614
1408 6.0152590497778355
1472 5.9843032559486415
1536 5.98027598996187
1600 5.949480692627098
1664 5.93276044426791


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/hsmath_GREATS.dat <==
64 12.63649366847887
128 12.52468486728567
192 12.184078862064922
256 11.74172633042199
320 11.290099801812344
384 10.866719795532859
448 10.394346432570167
512 10.00775833883572
576 9.655096835371882
640 9.345468725362535
704 9.123834263107184
768 9.043999930736561
832 8.958278071614306
896 8.922697245210303
960 8.793541105483495
1024 8.77086331979479
1088 8.679529050281271
1152 8.628690345331446
1216 8.540206772147291
1280 8.487471042470453
1344 8.453447175502136
1408 8.466055799557095
1472 8.47949208287571
1536 8.451084072954169
1600 8.430081696921297
1664 8.423313411905387


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/hsmath_GradNorm.dat <==
64 13.23746624977973
64 13.23746624977973
128 13.075180150449906
192 12.701010604682107
256 12.160594387075601
320 11.715971137434174
384 11.301980097508693
448 10.893958886742183
512 10.558086216204929
576 10.296162605105176
640 10.051929573236041
704 9.915507932301242
768 9.766418785964433
832 9.601277403603138
896 9.515613188042487
960 9.375434712374462
1024 9.27019586771485
1088 9.174931097588779
1152 9.075759734463329
1216 8.959681560632252
1280 8.889187875664721
1344 8.840593431148905
1408 8.791611455467768
1472 8.752783712439173
1536 8.714458926530083
1600 8.695139255536468
1664 8.695187148489985


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/hsmath_MaxLoss.dat <==
64 12.737373539515922
128 12.610684026813097
192 12.216480836482921
256 11.720999323071172
320 11.265040510989953
384 10.917494202453119
448 10.591246725685547
512 10.360093261410892
576 10.187388340301018
640 9.99255296237076
704 9.925664686366336
768 9.823557630223988
832 9.72800293864572
896 9.648094125290356
960 9.552450711386973
1024 9.462391758027103
1088 9.415367943793523
1152 9.368217515716008
1216 9.306050667269941
1280 9.261680855335142
1344 9.172152081152706
1408 9.125311378616344
1472 9.139011161046707
1536 9.15450962167111
1600 9.127015178511666
1664 9.100289877199817


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/hsmath_onlineSubmod.dat <==
64 12.817769986105171
128 12.645604817508923
192 12.300139766800752
256 11.7858572714259
320 11.332408933115097
384 10.902281573987612
448 10.393165025074339
512 9.939893769810858
576 9.520500497761663
640 9.206206752595905
704 9.025541553563983
768 8.862497990031132
832 8.779965714338667
896 8.685470588802232
960 8.583697141967775
1024 8.476515221425302
1088 8.399763430811772
1152 8.357163804860896
1216 8.333812617919964
1280 8.30396887391472
1344 8.274447009101435
1408 8.286199582682926
1472 8.294603632625275
1536 8.275801635259839
1600 8.245707253903085
1664 8.236539960648873


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/ml_GREATS.dat <==
64 13.253710109219403
128 13.109944793666552
192 12.808367311063552
256 12.26618914410039
320 11.765919500371236
384 11.283854597453995
448 10.818035857733438
512 10.428669288966004
576 10.093784921264128
640 9.829955573001417
704 9.555284207424009
768 9.280363317694533
832 9.00010876512862
896 8.746032386385847
960 8.433743835215676
1024 8.141211795455268
1088 7.880635564935507
1152 7.701039782885854
1216 7.569346443697973
1280 7.437285841604622
1344 7.361744005798839
1408 7.302682880628254
1472 7.24730407440182
1536 7.212066177383468
1600 7.205758750680262
1664 7.193630488774963


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/ml_MaxLoss.dat <==
64 13.332754996133286
128 13.114788493159264
192 12.747120359737185
256 12.237789777381792
320 11.846434337351937
384 11.474001637050007
448 11.164516305166146
512 10.915361323561683
576 10.699571435536512
640 10.49617628026629
704 10.387743308841593
768 10.239747225936618
832 10.097191011129585
896 9.958665667328901
960 9.789311539474525
1024 9.671690486927844
1088 9.571436707511266
1152 9.467923996762982
1216 9.391225048715825
1280 9.321585438919989
1344 9.238850411570114
1408 9.182396225489363
1472 9.125910467436707
1536 9.087434794909154
1600 9.043618850718406
1664 9.004765696163783


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/ml_onlineSubmod.dat <==
64 13.290373119125084
128 13.11135041243432
192 12.80221885169738
256 12.188340259384159
320 11.68164962832598
384 11.216421130095867
448 10.798151402366447
512 10.398171157161881
576 10.009067711773284
640 9.593803577383358
704 9.22185875689263
768 8.849987036479035
832 8.519902741174075
896 8.232221532088882
960 7.923429842850709
1024 7.713413508221973
1088 7.559073666062755
1152 7.397835799031612
1216 7.23831061657766
1280 7.1223528395134785
1344 7.083584732895396
1408 7.017124531144354
1472 6.981715228056499
1536 6.9464990263122
1600 6.930625547110582
1664 6.912917733740027


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/nut_GREATS.dat <==
64 10.584615435386135
128 10.506837912108328
192 10.27098739185939
256 9.972462230550256
320 9.723757312085485
384 9.496748506519227
448 9.253886026386326
512 8.995621359704497
576 8.788983044913152
640 8.581278079564552
704 8.44920519717199
768 8.310970337450877
832 8.177372186288133
896 8.039229523386304
960 7.866254964408238
1024 7.687989972253694
1088 7.580003792246532
1152 7.400754072006892
1216 7.275681679252271
1280 7.193481840880914
1344 7.105633804538411
1408 7.0375117029921554
1472 6.982639032182873
1536 6.928793287473563
1600 6.8830264733574165
1664 6.866421652757529


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/nut_GradNorm.dat <==
64 10.602504056155354
128 10.547398452481383
192 10.341873926406926
256 10.097097682098685
320 9.8962689248726
384 9.696034632261359
448 9.462800101519829
512 9.297261071725828
576 9.169990383498549
640 9.050021151796164
704 8.973441813632775
768 8.91543815135195
832 8.817444995191709
896 8.751032674868283
960 8.664284342884029
1024 8.599865360801369
1088 8.531637444053088
1152 8.46212315992575
1216 8.413088960104421
1280 8.388007816363523
1344 8.351292693758626
1408 8.344480820927703
1472 8.329329131627894
1536 8.318785830823511
1600 8.320826549058294
1664 8.330070886889857


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/nut_MaxLoss.dat <==
64 10.597906004305123
128 10.5228701764948
192 10.31246063493581
256 10.122842260889811
320 9.946890884581528
384 9.774688416091312
448 9.60811160612035
512 9.510180290148377
576 9.421845795889785
640 9.321172124244061
704 9.242494630105822
768 9.179738834534156
832 9.087310503596381
896 9.014554894446105
960 8.915899919286273
1024 8.854558018090955
1088 8.787819645983102
1152 8.707195670220173
1216 8.65751807249602
1280 8.626560766758084
1344 8.5788505891028
1408 8.550146744386605
1472 8.525049282850812
1536 8.491315978984506
1600 8.484638909330538
1664 8.469490836222281


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/nut_onlineSubmod.dat <==
64 10.641873296490468
128 10.556222715348952
192 10.30030583511874
256 10.01641395237658
320 9.751116537178136
384 9.48261694989798
448 9.192409432965853
512 8.960571524369232
576 8.739779450904567
640 8.552442703971124
704 8.384006803219467
768 8.185601940578145
832 8.026390333999906
896 7.868620037902595
960 7.695461492289803
1024 7.592415632142638
1088 7.475949272726305
1152 7.314153842641093
1216 7.215951899999934
1280 7.138249010929512
1344 7.057862867441022
1408 7.00337901381661
1472 6.9666786487698396
1536 6.954512598839012
1600 6.926290255431605
1664 6.916887605358323


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/tydiqa_tydiqa_GREATS_bs8_seq.dat <==
2000 1.3699431885180338
2100 1.3731944261821611
2200 1.3753492700713963
2300 1.3754022808882111
2400 1.3710247366721877
2500 1.3754023729385645
2600 1.3769068378704579
2700 1.3773240443969788
2800 1.3809433567906697
2900 1.3813735070431132
3000 1.3822032092377814
3100 1.383769109990597
3200 1.3815290146075374
3300 1.3791693344748186
3400 1.3863097949074144
3500 1.3863770956496224
3600 1.384591916059855
3700 1.3875131531271112
3800 1.389426253537767
3900 1.39216162121364
4000 1.3953701766032074
4100 1.3926388239088119


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/tydiqa_tydiqa_GradNorm_bs8_seq.dat <==
2000 1.3848201990877003
2100 1.383019552098273
2200 1.3846057793967215
2300 1.3840266663932836
2400 1.3813813292749004
2500 1.3880261345860503
2600 1.3831641292321286
2700 1.3829848538494216
2800 1.3807825726684713
2900 1.3791098952901213
3000 1.3793689960290947
3100 1.3781411329367068
3200 1.3782063147246864
3300 1.373290045298863
3400 1.3762543898518325
3500 1.3799303962109697
3600 1.3776119778811886
3700 1.3794896246214237
3800 1.3800842203133754
3900 1.3830372020453854
4000 1.3837335461003262
4100 1.3823824011305526


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/tydiqa_tydiqa_MaxLoss_bs8_seq.dat <==
2000 1.4126307880088043
2100 1.4074801152838488
2200 1.4067006893905103
2300 1.4058562943857065
2400 1.4006694593499458
2500 1.4048386787554015
2600 1.402046363206083
2700 1.3979067093595474
2800 1.3991371113948725
2900 1.3961356029738337
3000 1.3933378703692267
3100 1.3958106065329612
3200 1.3949021305411966
3300 1.3881873978948247
3400 1.395353965391573
3500 1.4009350358437553
3600 1.3952616550464083
3700 1.3983209170022868
3800 1.3959792395004336
3900 1.3974512972671187
4000 1.3950008088915085
4100 1.3944985311217692
4200 1.3851711829658941
4300 1.3836093674787358
4400 1.389309645228849
4500 1.3866216640459386


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/results_dat/tydiqa_tydiqa_onlineSubmod_bs8_seq.dat <==
2000 1.3909166466139993
2100 1.384912191650874
2200 1.3872374627727244
2300 1.3858672395404419
2400 1.3844040999900638
2500 1.3847941797660979
2600 1.3826780485735481
2700 1.3807752321105433
2800 1.3805798720370361
2900 1.3893826890186112
3000 1.3849570633662456
3100 1.3867038609135491
3200 1.3815329132183019
3300 1.3769035817567397
3400 1.3791063694394625
3500 1.3800351637698536
3600 1.3812728653388642
3700 1.3844384100531366
3800 1.3920113906352567
3900 1.3943707946736779
4000 1.3900544658847658
4100 1.3875286958109039


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/debug_input-Llama-2-sociology-May04-1749-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.092402586294012
128 9.085571073183004
192 9.021571621219689
256 8.867732019686093
320 8.673160892993266
384 8.13698205282083


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_alg_GREATS-Llama-2-abstract_algebra-May04-1233-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42-FRACINV2.0_results.dat <==
64 13.941652583665565
128 13.934116569615831
192 13.9472681965841
256 13.654652877708335
320 13.046086665208216
384 12.743466345688248
448 12.584902220138542
512 12.126174368063866
576 11.950372030637956
640 11.725812823760672
704 11.636360002553477
768 11.460001296738138
832 11.239734981158621
896 11.270349463689278
960 11.072034310786256
1024 11.007570038609252
1088 11.081987844016211
1152 10.724887360507294
1216 10.110246346734415
1280 9.94172295525676
1344 9.71736582005911
1408 9.227230786517026
1472 8.994501363172919
1536 8.811284754565305
1600 8.770067218744279
1664 8.488307373281032
1728 8.49147718909741
1792 8.305229098474975
1856 8.068068105941236
1920 8.115124120163449
1984 7.769654696520292
2048 7.808360057933306
2112 7.796693858232463
2176 7.550284719505576
2240 7.505348713573828
2304 7.458093826915069
2368 7.404494728838034
2432 7.296805605554592
2496 7.207274228795338
2560 7.22007636713304
2624 7.181872853182705
2688 7.17620894255465
2752 7.113609043142683
2816 7.218581485705706
2880 7.210743291254812
2944 7.319761412466559
3008 7.259707661286693
3072 7.2024053024379615
3136 7.195396066032643
3200 7.2054956143618245
3264 7.250741951202505
3328 7.234226871789723


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_alg_GradNorm-Llama-2-abstract_algebra-May04-1230-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 13.89907810469614
128 13.929575595330057
192 13.893802213620141
256 13.798367922973796
320 13.364543086206085
384 12.880534342070558
448 12.389539721253632
512 12.168153144207547
576 11.958430263203573
640 11.700663591336102
704 11.568271380468923
768 11.305826017156772
832 11.07016207407447
896 10.88389744226998
960 10.431102671422506
1024 10.381687878568991
1088 10.412486436548884
1152 10.04942176133687
1216 9.658010926309593
1280 9.350134337371411
1344 9.335377687123247
1408 8.8751360936419
1472 8.529741044839861
1536 8.364294860352196
1600 8.202807614146725
1664 7.996063484021833
1728 7.9375742686225905
1792 7.73302476196508
1856 7.72981297187071
1920 7.685558032311618
1984 7.494702723054206
2048 7.475256314261574
2112 7.555297219355576
2176 7.373987821058939
2240 7.238899672201117
2304 7.261165355713055
2368 7.279774510146367
2432 7.136466863466181
2496 7.127221559714001
2560 7.044515256511942
2624 7.076235520703487
2688 7.087129612169507
2752 7.037810940638762
2816 7.0996953192590135
2880 7.084437834615975
2944 7.077231995673038
3008 7.040439932211138
3072 7.0415487161098484
3136 7.103898096211672
3200 7.073814769015882
3264 7.095846403076593
3328 7.084162522924454


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_alg_MaxLoss-Llama-2-abstract_algebra-May04-1233-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 13.985015979478165
128 13.865349500764111
192 13.932564546514499
256 13.817773535996936
320 13.648933145541001
384 13.240383973820732
448 12.982933135641243
512 12.633279501315931
576 12.436705816238925
640 12.366240054041853
704 12.134321925750362
768 12.14501470999632
832 11.792498542213337
896 11.779516609836618
960 11.452450405048301
1024 11.282545909140653
1088 11.422877994389466
1152 10.960838509587441
1216 10.70126565020776
1280 10.372502316803903
1344 10.296641212308812
1408 10.096824844382756
1472 10.060168631991798
1536 9.77848024907304
1600 9.667622127821383
1664 9.438588377783477
1728 9.358611317878154
1792 9.142095259135766
1856 8.945825725618537
1920 9.001571624972668
1984 8.748304715575555
2048 8.793121721662995
2112 8.921654844606444
2176 8.662320428481852
2240 8.714883328198795
2304 8.560563672352126
2368 8.573969428259074
2432 8.486565895328587
2496 8.447206076475407
2560 8.388722558885963
2624 8.310365139458979
2688 8.355285318963519
2752 8.366287905119387
2816 8.416153885903006
2880 8.430200329916275
2944 8.448014120234006
3008 8.447789946808266
3072 8.30671016295441
3136 8.370035348728907
3200 8.344991544285595
3264 8.366312040763749
3328 8.368151142262626


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_alg_MaxLoss_seq512-Llama-2-abstract_algebra-May04-1543-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 14.205908714781321
128 13.981454746927012
192 13.165015887229703
256 12.469046786282865
320 12.140017069175746
384 11.923912155932847
448 11.432836728615367
512 11.000079899822433
576 11.065087537538453
640 10.4938193185972
704 10.139603583645565
768 9.722803945333474
832 9.518854692276104
896 9.784007627099314
960 9.744461672267642
1024 9.324389954999893
1088 9.387812521169518
1152 8.900443251053701
1216 8.663902973802113
1280 8.573303251443628
1344 8.352007835826527
1408 8.392478450729934
1472 7.892327233822165
1536 7.8353079702101995
1600 7.720508273348327
1664 7.497036836329412
1728 7.536109073420083
1792 7.4789736541825
1856 7.361913007734529
1920 7.321122158473907
1984 7.117757097360551
2048 7.038104083714991
2112 6.9982100980810555
2176 6.916675430098019
2240 6.868693593034763
2304 6.782216125633096
2368 6.785316069047835
2432 6.691651728136792
2496 6.645713755600377
2560 6.586654943251451
2624 6.588903641371859
2688 6.444638078137175
2752 6.52702541827217
2816 6.487082512807223
2880 6.473420591508492
2944 6.448229775604503
3008 6.464011945860515
3072 6.460919000536746
3136 6.464711507405139
3200 6.483418318217171
3264 6.447592948307406
3328 6.476823411997373


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_alg_onlineSubmod-Llama-2-abstract_algebra-May04-1233-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 13.901740002478878
128 13.875268995833595
192 13.664002683665931
256 12.867610251622981
320 12.54616851493312
384 12.076984820533045
448 11.763947281462722
512 11.62804139128843
576 11.390901604417152
640 11.05663822081235
704 10.986140316931602
768 10.614574526736401
832 10.365650174569032
896 10.448533211526161
960 10.098928055030951
1024 10.083820243613266
1088 9.890963768373346
1152 9.48021930046064
1216 8.802252277786819
1280 8.740163619470538
1344 8.401651287985532
1408 8.16798887399336
1472 8.114253121586902
1536 8.06447124125986
1600 8.013943361741392
1664 7.709425022458059
1728 7.831127475473645
1792 7.604203044333208
1856 7.461068461628606
1920 7.545528749348648
1984 7.345222905360812
2048 7.382520749065955
2112 7.448204727885529
2176 7.209104158102314
2240 7.188509936308019
2304 7.134195937513718
2368 7.058524634761049
2432 7.187964944932806
2496 7.136866123699172
2560 7.0724936656819875
2624 7.083830558546138
2688 7.017438101461713
2752 7.000092589808768
2816 7.090453953643529
2880 7.146825584607014
2944 7.078210216354853
3008 7.108339098286577
3072 7.0421438046884335
3136 7.079727257328697
3200 7.060948487093809
3264 7.041749088041976
3328 7.028260356087284


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_astro_GREATS_seq512-Llama-2-astronomy-May04-1504-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42-FRACINV2.0_results.dat <==
64 11.428108888287403
128 11.321932250974506
192 10.650869466924345
256 10.128010997317297
320 10.14616432302306
384 10.19884378843087
448 9.881383956583809
512 9.836202990273339
576 9.749429626084604
640 9.677591733120959
704 9.45485335304281
768 9.306240646713707
832 8.619073251762142
896 8.810774567725483
960 8.912791998848238
1024 8.873415454475596
1088 8.858936662187864
1152 8.372293915167113
1216 8.502829404180234
1280 8.118376724781907
1344 8.116685475120544
1408 7.991947027468337
1472 7.6846842117226695
1536 7.699181851779617
1600 7.373083024673879
1664 7.772871357550272
1728 7.697425439599178
1792 7.634735440904039
1856 7.7663141447079695
1920 7.8127726808795925
1984 7.518041022717145
2048 7.728443326367139
2112 8.10439828359852
2176 7.811136546013362
2240 7.67128233425566
2304 7.9810938931937905
2368 8.056594473901272
2432 7.97935670189688
2496 7.671760626450614
2560 7.519093096041003
2624 7.77455011406073
2688 7.802520621691566
2752 7.731993500280076
2816 7.776655664265403
2880 7.712168345565568
2944 7.763462563473712
3008 7.7368380980721065
3072 7.681253487110401
3136 7.735980236179178
3200 7.722278840265131
3264 7.675401961957751
3328 7.727289774553794


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_astro_MaxLoss-Llama-2-astronomy-May04-1310-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 10.727443491950117
128 10.797850025544474
192 10.700183710802674
256 10.56238666650192
320 10.30931511699891
384 10.061388075500313
448 9.965221048899076
512 9.778011400337206
576 9.791164091919354
640 9.705741597000896
704 9.926403466771657
768 9.83573099017485
832 9.799804209985535
896 9.911046941742795
960 9.639058626057285
1024 9.592361795041388
1088 9.68264355984514
1152 9.579949566149422
1216 9.261214980728981
1280 9.177477930163242
1344 9.117911798447386
1408 8.916319382794919
1472 8.919025667554248
1536 8.780978707625682
1600 8.729159869363867
1664 8.616104551252509
1728 8.781887735354463
1792 8.488698632268164
1856 8.317114612276113
1920 8.553288086606813
1984 8.313447405564203
2048 8.419318381515318
2112 8.621130873101654
2176 8.294235621045491
2240 8.464622737852755
2304 8.416368864988721
2368 8.235021078646794
2432 8.164227177197281
2496 8.162008730165907
2560 8.14433050268621
2624 8.297184147885448
2688 8.268016759415639
2752 8.260234170959745
2816 8.414086554509675
2880 8.391932234774915
2944 8.363730266067856
3008 8.278688634475964
3072 8.395603855471196
3136 8.320236188271364
3200 8.36429478783571
3264 8.362698127295944
3328 8.350869266852843


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_astro_MaxLoss_seq512-Llama-2-astronomy-May04-1450-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 11.54539925953877
128 11.583361602263045
192 11.609547108256768
256 11.547820333078679
320 11.484648537068791
384 11.547895671296216
448 11.501581053831895
512 11.364306625128538
576 11.210102839629926
640 11.225353650248458
704 11.098549252459948
768 10.928931951810291
832 10.911124468562393
896 10.74344985850606
960 10.618036552751882
1024 10.389694437432023
1088 10.2479758336367
1152 10.19649138219723
1216 10.067907567699057
1280 9.951165463138341
1344 9.880944697054023
1408 9.841701732897974
1472 9.822330444308822
1536 9.70663274948763
1600 9.699997983560461
1664 9.698248929541665
1728 9.890478936489524
1792 9.919499585803887
1856 9.943093250533071


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_astro_MaxLoss_seq512-Llama-2-astronomy-May04-1504-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 11.509283703165883
128 11.299902647151487
192 10.705087627987258
256 10.216399957489793
320 10.132126492260845
384 10.199640055970352
448 9.92611452586879
512 9.748792326315165
576 10.07232457392416
640 9.936642736668382
704 9.60652678139777
768 9.187539962930101
832 9.205041422578038
896 9.690186759399113
960 9.843397931827923
1024 9.452715986239271
1088 9.61916296027659
1152 9.119192599904652
1216 8.74918809780873
1280 8.864681515416935
1344 8.398579498129191
1408 8.839387412152695
1472 8.230476122224903
1536 8.060845457499664
1600 8.154721480124072
1664 8.155625512111767
1728 8.286332624967402
1792 7.810042763508736
1856 7.720929406411981
1920 7.954618871240138
1984 7.53337785750231
2048 7.617176558454108
2112 7.728993279614947
2176 7.621905189930562
2240 7.48519610990898
2304 7.360766828676984
2368 7.372722268586113
2432 7.156116574986626
2496 6.966801277598808
2560 6.957008857908663
2624 7.133638666712876
2688 7.044294064129681
2752 6.904545856943629
2816 7.135325897252543
2880 7.089696759465399
2944 7.135396574491457
3008 7.219604249401203
3072 7.143552198212248
3136 7.103818946911856
3200 7.192742558441485
3264 7.214283519731237
3328 7.193297266680351


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_astro_onlineSubmod-Llama-2-astronomy-May04-1331-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 10.718520175064839
128 10.734201461537166
192 10.271201320376989
256 9.842225857239391
320 9.381409403354027
384 9.12773313858015
448 9.25013150782403
512 9.38920846589202
576 9.37016248781995
640 9.316755231685002
704 9.201416669613296
768 8.980179232531436
832 8.681082277862641
896 8.837529868859951
960 8.310854978514039
1024 8.040907669484312
1088 7.789824247564116
1152 7.43801063408985
1216 7.3890606633061795
1280 7.1669803546314235
1344 6.935224079616985
1408 6.872014760584832
1472 6.811478671708972
1536 6.801660730481457
1600 6.821533743086492
1664 6.95916374171169
1728 6.8970361413716255
1792 6.876582394331526
1856 6.692553009242732
1920 6.871685446860652
1984 6.598405880447115
2048 6.76138775547406
2112 7.00340226681296
2176 6.600353696377229
2240 6.692415496448943
2304 6.593958276776883
2368 6.679440083289408
2432 6.62327286452475
2496 6.576843964644726
2560 6.554473709508522
2624 6.601990277481371
2688 6.566007825418872
2752 6.484398141773645
2816 6.533670209723323
2880 6.671983879997354
2944 6.612706782657579
3008 6.5451374294390785
3072 6.581002442666352
3136 6.552877171252052
3200 6.6117325204826685
3264 6.593956275894434
3328 6.596709921610055


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_astro_onlineSubmod_seq512-Llama-2-astronomy-May04-1504-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 11.484380947903981
128 11.262284158019346
192 10.66403173555255
256 10.083544620206899
320 10.008315480355403
384 9.995401199415335
448 9.819151184932167
512 9.829178626771494
576 9.904875155231947
640 9.648322661285434
704 9.21283294283589
768 8.877220480328543
832 8.479550918212905
896 8.575303424104517
960 8.972101700742554
1024 8.819962356627757
1088 8.648823040383089
1152 8.398995729888775
1216 8.98882746020262
1280 8.52767897094706
1344 8.070590170043763
1408 8.22769289421801
1472 8.104879074084801
1536 8.095114979729953
1600 8.084985616419834
1664 8.187027382798192
1728 8.121023434753301
1792 7.868877420109108
1856 7.914574967460861
1920 7.856715460952803
1984 7.4441164794731
2048 7.758865398893576
2112 8.014533442708169
2176 7.566533328464084
2240 7.743785821757154
2304 7.813829755732673
2368 7.9075130887653176
2432 7.865734835300746
2496 7.753534511857624
2560 7.730329043292348
2624 7.890556585831419
2688 7.942091310792411
2752 7.719157408888066
2816 7.888882617236919
2880 7.8620675306811565
2944 8.119782071563723
3008 7.937178658635955
3072 7.815864036481306
3136 7.914716406581604
3200 7.958781030435617
3264 7.964182172828506
3328 8.025522589630038


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GREATS-Llama-2-sociology-May03-2359-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42-FRACINV2.0_results.dat <==
64 9.36496800191535
128 9.4447222050961
192 9.168493295358497
256 8.841188719740328
320 8.419507893086307
384 8.170079755454681
448 7.795562864513864
512 7.591339900646936
576 7.536401050693889
640 7.404279292745253
704 7.43470534216078
768 7.216916254878613
832 7.11060445984779
896 7.12812219459784
960 6.888585986889924
1024 6.898446492225055
1088 6.803646942543874
1152 6.546714699680462
1216 6.36514487066805
1280 6.323332994332595
1344 6.1352004599609495
1408 5.95921414302299
1472 5.84044508738599
1536 5.746083292063612
1600 5.604404410889539
1664 5.430214162626604
1728 5.4099086967936945
1792 5.388628833737116
1856 5.232391674600263
1920 5.185263898346086
1984 5.11203493735385
2048 5.084010677103958
2112 5.087761375544744
2176 4.989402474651136
2240 4.995956689760868
2304 5.016018276442253
2368 4.9676591912321495
2432 4.929592078261578
2496 4.873502756316322
2560 4.892217631678937
2624 5.001174499779363
2688 4.937977319650333
2752 4.907834988389138
2816 4.996540431162074
2880 4.969140858998697
2944 4.984157245880758
3008 4.976209598151688
3072 5.034925092907043
3136 4.992250676319747
3200 4.978160510236269
3264 4.996338298718703
3328 5.00833195716603


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GREATS_seq128_debug-Llama-2-sociology-May04-1806-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42-FRACINV2.0_results.dat <==
64 9.473590467067924
128 9.237058703284015
192 8.465278286385518
256 7.911470805258035
320 7.674485207537616
384 7.595631108703786
448 7.276654998829347
512 7.230832011771898
576 7.081252059642347
640 6.922684416844887


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GREATS_seq128_debug-Llama-2-sociology-May04-1856-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42-FRACINV2.0_results.dat <==
64 9.098470798069606
128 9.026586493099433
192 8.438725239337499
256 7.94638048078358
320 7.614591482240021


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GREATS_seq512-Llama-2-sociology-May04-1804-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42-FRACINV2.0_results.dat <==
64 9.110699941019577
128 8.997228452612022
192 8.257724292044442
256 7.713009440600796
320 7.545679563814101
384 7.504484565556167
448 7.311597531394543
512 7.095773049342817
576 6.995271328185889


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GradNorm-Llama-2-sociology-May04-0001-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.458600904444895
128 9.472699870350024
192 9.305189609153329
256 9.088134012466112
320 8.863780343577934
384 8.575653972086265
448 8.182751445608055
512 7.883868053714705
576 7.853121722522578
640 7.604810047121803
704 7.537695524222381
768 7.39796880593491
832 7.198683496113688
896 7.158265019275066
960 6.912833915975921
1024 6.928080191363076
1088 6.868565048184267
1152 6.656587042322335
1216 6.473393217551139
1280 6.354299502961719
1344 6.262160609781237
1408 6.0515271756190465
1472 5.779883339320963
1536 5.7347896369755285
1600 5.6736906327428605
1664 5.607172777608479
1728 5.588546464366812
1792 5.489306468115125
1856 5.488657959999572
1920 5.441544035724122
1984 5.345118193879013
2048 5.3578327334435425
2112 5.41054133320906
2176 5.240775342247694
2240 5.248467269723799
2304 5.222378800529527
2368 5.215780878037413
2432 5.092213164061476
2496 5.021260956896676
2560 4.968340526921066
2624 5.010991117783774
2688 4.95359757928294
2752 4.968406808022819
2816 5.004357467769822
2880 5.043299957753834
2944 5.0614311340530165
3008 5.045251747856896
3072 5.055795455809972
3136 5.054299233443244
3200 5.0412215721246225
3264 5.064449485099851
3328 5.059628751206635


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GradNorm_seq128_debug-Llama-2-sociology-May04-1806-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.356042549306089
128 9.222230211027814
192 8.41225229047216
256 7.850299181582635
320 7.60927346446683
384 7.4999620776597355
448 7.153996453444949
512 7.0908650173345915
576 6.941506338032516
640 6.726729064716814


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GradNorm_seq128_debug-Llama-2-sociology-May04-1830-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.356042549306089
128 9.222230211027814
192 8.41225229047216
256 7.850299181582635
320 7.60927346446683
384 7.4999620776597355
448 7.153996453444949


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GradNorm_seq128_debug-Llama-2-sociology-May04-1849-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.085139720416079
128 9.066992057831825
192 8.69792004490568
256 7.947614799451219
320 7.707233953211535


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GradNorm_seq128_debug-Llama-2-sociology-May04-1856-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.085139720416079
128 9.066992057831825
192 8.69792004490568
256 7.947614799451219
320 7.707233953211535


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_GradNorm_seq512-Llama-2-sociology-May04-1804-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.061879610461135
128 8.941156679304223
192 8.300485076117777
256 7.6877675419338924
320 7.519771660387608
384 7.365448991008079
448 6.927637152270835
512 6.681018729448118
576 6.6725194696503785


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_MaxLoss-Llama-2-sociology-May03-2359-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.421449838391208
128 9.436209746318433
192 9.364820436461711
256 9.172492548109314
320 8.989088922628632
384 8.71279349197135
448 8.37982199879267
512 8.21405800255946
576 8.081812077797055
640 7.984592860269168
704 7.939615546144656
768 7.886150804759295
832 7.718738145847581
896 7.736401693382808
960 7.518279909967409
1024 7.4651558587034215
1088 7.456124876714109
1152 7.379512235813018
1216 7.070320232399356
1280 6.921607551590105
1344 6.833773094494824
1408 6.733919503505302
1472 6.68260585983414
1536 6.623634993357558
1600 6.4768682218846685
1664 6.409740785895237
1728 6.437348260003002
1792 6.376783040591904
1856 6.24888205219296
1920 6.322460222657933
1984 6.128080889192566
2048 6.197719788333388
2112 6.293218325267858
2176 6.0866431104716785
2240 6.208828103393297
2304 6.12682770351853
2368 6.097932446819058
2432 5.9810967613212656
2496 5.953279371463024
2560 5.91080591967631
2624 6.0284218585372145
2688 5.9739727345131435
2752 5.96227323732192
2816 6.000894006608457
2880 6.0061214835772025
2944 6.022523568961269
3008 6.006290133069124
3072 5.9840524970179425
3136 5.980331240304633
3200 6.004696385951
3264 6.034855845676978
3328 6.042053851309437


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_onlineSubmod-Llama-2-sociology-May03-2359-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.385868922311845
128 9.345223342674203
192 8.763538235241942
256 8.143182209301873
320 7.807164634921544
384 7.707182167948414
448 7.577042782579245
512 7.578895664929543
576 7.391331108929658
640 7.3077344658939225
704 7.23374586396727
768 6.97926254573389
832 6.753865033459483
896 6.633749860691398
960 6.4542082699228365
1024 6.305712843952433
1088 6.25865578710791
1152 6.108916131246558
1216 5.892452525046082
1280 5.585278889029777
1344 5.443354692092654
1408 5.335814785665991
1472 5.259687712569765
1536 5.326035317043759
1600 5.111449058555634
1664 5.042438937145977
1728 5.044779966886999
1792 5.22844800141689
1856 5.103627235418529
1920 5.039740367647444
1984 4.845567376920945
2048 4.9954819933072345
2112 5.105895687849271
2176 4.971328793087118
2240 5.10528965430234
2304 5.0524454569019905
2368 5.126593635303373
2432 4.907874878973219
2496 4.879942482106358
2560 4.8502537497274725
2624 4.938300607630116
2688 4.941448004675584
2752 4.906685746941033
2816 4.95176206245545
2880 4.936481832983361
2944 4.9713412921782005
3008 4.988379660671127
3072 4.987550501582523
3136 5.011975223790861
3200 4.993196199341352
3264 5.013139835915034
3328 5.044880399120873


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_onlineSubmod_seq128_debug-Llama-2-sociology-May04-1806-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.388230367112977
128 9.123870372231474
192 8.372749948085026
256 7.923432609263885
320 7.614928505106023
384 7.530674971224522
448 7.31804228366716
512 7.2512603317611015
576 7.062632126137623


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_onlineSubmod_seq128_debug-Llama-2-sociology-May04-1830-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.388230367112977
128 9.123870372231474
192 8.372749948085026
256 7.923432609263885
320 7.614928505106023
384 7.530674971224522


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_onlineSubmod_seq128_debug-Llama-2-sociology-May04-1837-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.388230367112977
128 9.123870372231474
192 8.372749948085026


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_onlineSubmod_seq128_debug-Llama-2-sociology-May04-1848-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.100418396419755
128 9.031083460004476
192 8.506853030208768
256 8.084402885634118
320 7.6906685805633455


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/mmlu_soc_onlineSubmod_seq512-Llama-2-sociology-May04-1804-LoRA_R128_Alpha1.0_Dropout0.1-LR2e-05-Seed42_results.dat <==
64 9.063276592813027
128 8.860433716408659
192 8.198675608499721
256 7.599905140358144
320 7.552106308876354
384 7.449592669663419
448 7.143668323399157
512 6.985724674836626


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_GREATS-Mistral-7B-DUMMY-May04-0055-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42-FRACINV2.0_results.dat <==
2000 2.0352242123547186
2100 2.070841678742666
2200 2.054305823496025
2300 2.0601385954400335
2400 2.0544917419266913
2500 2.046639190353215
2600 2.0618528839006056
2700 2.0751307524266704
2800 2.0417694384458445
2900 2.0351096272726674
3000 2.013681195453253
3100 2.055805956942739
3200 2.007673729674327
3300 2.0013564812012974
3400 2.0214737665029077
3500 2.0139514613208553
3600 2.0257975613474897
3700 2.0235168858512904
3800 2.0136231883259517
3900 2.009111105721012
4000 1.996940717658524
4100 1.990140766734569
4200 1.9769013350588278
4300 1.95766317666736
4400 1.9666564198420968
4500 1.9440128907730787
4600 1.9572576887745206
4700 1.9415782036930078
4800 1.9320573800189285
4900 1.9434088617545562
5000 1.9404114005483257
5100 1.9205070575558898
5200 1.9331473043756713
5300 1.932137670956029
5400 1.9278378943121366
5500 1.9171704355521393
5600 1.9223937354593483
5700 1.9143817085684611
5800 1.9120756120591689
5900 1.9222476469259413
6000 1.8910313964922212
6100 1.9065036961229558
6200 1.9007231080144835
6300 1.9056107907669553
6400 1.8983146440640146
6500 1.8997229582229878
6600 1.903667770551138
6700 1.8972764862478433


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_GREATS_bs4-Mistral-7B-DUMMY-May04-1218-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42-FRACINV2.0_results.dat <==
2000 1.982291033600601
2100 2.0214406322373764
2200 2.0332026472569993
2300 2.0277539659685604
2400 2.0370224875968583
2500 2.0894805470662905
2600 2.0499078634636616
2700 2.132659690744914


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_GREATS_bs4_seq_512-Mistral-7B-DUMMY-May04-1505-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42-FRACINV2.0_results.dat <==
2000 1.3833898337800496
2100 1.3733470949382898
2200 1.3795366262465976
2300 1.3740632458383535
2400 1.3764193776746465
2500 1.3700817101989748
2600 1.3521407174023774
2700 1.3777293561756874
2800 1.3732192203016123
2900 1.3697205056589163
3000 1.369642679204522
3100 1.3678790986913014
3200 1.3603532898995057
3300 1.3739139436605186
3400 1.350557083989459
3500 1.3521861126600558
3600 1.3614672397667762
3700 1.3644811036718272
3800 1.3425849621377277
3900 1.3532467176934733
4000 1.3380471297715697
4100 1.3551119452213751


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_GradNorm_bs4-Mistral-7B-DUMMY-May04-1219-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 2.1361353405334076
2100 2.086745250612638
2200 2.128679022369776
2300 2.1036222296800426
2400 2.082444986702036
2500 2.092829666937173
2600 2.1001744699779548
2700 2.0790639011241114


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_GradNorm_bs4_seq_512-Mistral-7B-DUMMY-May04-1505-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 1.3460842137371607
2100 1.330574603603188
2200 1.3358103894813178
2300 1.330501842814972
2400 1.3355297621155227
2500 1.3401467922231374
2600 1.3488279873086748
2700 1.351387189787816
2800 1.3456768455760668
2900 1.339092579519875
3000 1.339566827570003
3100 1.3352760799285122
3200 1.3353874146294404
3300 1.3399636204708651
3400 1.3313254011122306
3500 1.3392772414433687
3600 1.332797952125786
3700 1.3373895598046566
3800 1.3261942900354227
3900 1.3314817631058606
4000 1.3329182275375215
4100 1.3318702703414955


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_MaxLoss-Mistral-7B-DUMMY-May04-0055-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 2.038268390227829
2100 2.0594601607533414
2200 2.0679172028046446
2300 2.0563063061027163
2400 2.0339248397452634
2500 2.0535091595659924
2600 2.054854945495124
2700 2.0151193532513823
2800 1.9979204901562535
2900 1.990783194684819
3000 1.973822885852061
3100 1.962687476614154
3200 1.9419575593957117
3300 1.9458889900086773
3400 1.920669292908902
3500 1.906449640017882
3600 1.9163631691767984
3700 1.9104283248764566
3800 1.9017140021408474
3900 1.9168480206219065
4000 1.9012397100827252
4100 1.8905563430460521
4200 1.8810698684689164
4300 1.8964694578717984
4400 1.9052664261006778
4500 1.8924294232426264
4600 1.8833557450939975
4700 1.8701226601152556
4800 1.8689858872785312
4900 1.8787015144672294
5000 1.878230039849539
5100 1.8705706702086675
5200 1.8789613916878043
5300 1.8637961288959084
5400 1.8472751383864112
5500 1.864822035715385
5600 1.8567109214003263
5700 1.850532701868897
5800 1.8478083934977054
5900 1.8499468130269532
6000 1.8355522726382694
6100 1.8360292416339203
6200 1.8409986744594744
6300 1.8508537699006167
6400 1.8432775289827876
6500 1.840290917970045
6600 1.8405951680177357
6700 1.8443913985597715


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_MaxLoss_bs4-Mistral-7B-DUMMY-May04-1218-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 2.0716650336247366
2100 2.066620848279093
2200 2.071878129327052
2300 2.0947551023247915
2400 2.058807443262105
2500 2.116008601603159
2600 2.063085678055948
2700 2.0935531604874815
2800 2.096608758159499
2900 2.0529442939041243
3000 2.0261036538237582
3100 2.04864638398133
3200 2.0521700651702885
3300 2.0007883888616376
3400 2.015385427525175


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_MaxLoss_bs4_seq_128-Mistral-7B-DUMMY-May04-1359-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 1.4456237938234517
2100 1.4378407387085044
2200 1.4209823582059158
2300 1.4136738633020247
2400 1.4032660399953332
2500 1.4053370870556388
2600 1.391667160837954
2700 1.391759475745481


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_MaxLoss_bs4_seq_512-Mistral-7B-DUMMY-May04-1505-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 1.36099367306481
2100 1.3442663006322582
2200 1.3439914524788534
2300 1.340543776890906
2400 1.352757994806428
2500 1.3510493309998437
2600 1.35003126317997
2700 1.3536251823444811
2800 1.353191512692877
2900 1.3526208691623716
3000 1.3479757331057345
3100 1.3432462493318729
3200 1.3423293997630963
3300 1.3506684358196788
3400 1.3429744259518681
3500 1.3489912695154904
3600 1.3365585159104187
3700 1.347308823192273
3800 1.3322849589422217
3900 1.348617502170686
4000 1.3458539796758913
4100 1.3455897108784263
4200 1.3422378161447701
4300 1.3448392200982946
4400 1.335891087299296
4500 1.3392603780653172
4600 1.3409222673545595
4700 1.3386556864769645
4800 1.3323630640393405
4900 1.332288092046026
5000 1.3359572575737364
5100 1.3358788558213057
5200 1.3425875247364993
5300 1.3429858236746133


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_onlineSubmod-Mistral-7B-DUMMY-May04-0055-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 1.9673635236734424
2100 1.9538711926312191
2200 1.9687346826207188
2300 1.9543866359765738
2400 1.9373630120986953
2500 1.955702757822194
2600 1.9628901172949549
2700 1.9482035740186046
2800 1.9426181336668595
2900 1.9352192008420561
3000 1.938213031371171
3100 1.9471467036845902
3200 1.930055590888753
3300 1.9198079550364957
3400 1.9225318193803596
3500 1.9118391532588397
3600 1.925065296195744
3700 1.9360566762152591
3800 1.908227402705184
3900 1.9169435385476101
4000 1.9101390077887652
4100 1.9102947766439073
4200 1.9090195958185994
4300 1.8939538589484513
4400 1.9077402913889516
4500 1.8964716903812828
4600 1.9089498687647295
4700 1.891128243059661
4800 1.889265712807805
4900 1.8934895774598903
5000 1.8919549602160985
5100 1.8846736175106018
5200 1.8911184702585584
5300 1.893500101756281
5400 1.8815147928040805
5500 1.8922244811313271
5600 1.8942730835762434
5700 1.8751002045748602
5800 1.8880256359854732
5900 1.8892686124920814
6000 1.8710522610789153
6100 1.8832991236403653
6200 1.868469418018992
6300 1.8781818790459999
6400 1.884796448931774
6500 1.87629080361381
6600 1.8685735068116929
6700 1.8697459083739099


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_onlineSubmod_bs4-Mistral-7B-DUMMY-May04-1218-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 1.992158071540787
2100 1.9793453827529235
2200 1.9841959014539778
2300 2.0002156292744795
2400 1.9968726473105236
2500 2.020988807354538
2600 1.9825090628949331
2700 1.9980182139770581


==> AuthorKit25/AnonymousSubmission/LaTeX/LLMs_results/test_perplexity/tydiqa_tydiqa_onlineSubmod_bs4_seq_512-Mistral-7B-DUMMY-May04-1504-LoRA_R128_Alpha1.0_Dropout0.1-LR1e-05-Seed42_results.dat <==
2000 1.3704933658632474
2100 1.3600990067206777
2200 1.3637642919298143
2300 1.3610350770246613
2400 1.377225901520229
2500 1.3689405077522085
2600 1.3530485162753876
2700 1.3712057179082429
2800 1.3605670959164318
2900 1.3541980987148083
3000 1.3679955961282362
3100 1.35451772605976
3200 1.3591115380657723
3300 1.3614228976718667
3400 1.3520386509537552
3500 1.3534020351982734
3600 1.3669190338935897
3700 1.3672943820666887
3800 1.3404015232443331
3900 1.3486717587185781
4000 1.3456490080143804
4100 1.3502627697314784

